FastMem: Fast Memorization of Prompt Improves Context Awareness of Large Language Models

Large language models (LLMs) excel in generating coherent text, but they often struggle with context awareness, leading to inaccuracies in tasks requiring faithful adherence to provided information. We introduce FastMem, a novel method designed to enhance instruction fine-tuned LLMs' context awareness through fast memorization of the prompt. FastMem maximizes the likelihood of the prompt before inference by updating only the last Feed-Forward Network (FFN) module. This targeted approach ensures efficient optimization without overfitting, significantly improving the model's ability to comprehend and accurately follow the context. Our experiments demonstrate substantial gains in reading comprehension, text summarization and adherence to output structures. For instance, FastMem improves the accuracy of Llama 3-8B-Inst on the NQ-SWAP dataset from 59.1% to 71.6%, and reduces the output structure failure rate of Qwen 1.5-4B-Chat from 34.9% to 25.5%. Extensive experimental results highlight FastMem's potential to offer a robust solution to enhance the reliability and accuracy of LLMs in various applications. Our code is available at: https://github.com/IAAR-Shanghai/FastMem

==> Graphics/example.txt <==
User: <im_start|user>Please extract from the context the span that best answers the question and
provide the answer in the following format: "The answer is: ...".
Reference: The fourth season of Chicago Fire, an American drama television series with executive
producer Dick Wolf, and producers Derek Haas, Michael Brandt, and Matt Olmstead, was ordered on 
February 5, 2015, by NBC, and premiered on October 13, 2015 and concluded on May 17, 2016. The 
season contained 23 episodes.
Question: How many episodes are in chicago fire season 4?<im_end><im_start|assistant>

FastMem: The answer is 23.
Evaluation: \checkmark
